On the Neural Tangent Kernel of Deep Networks with Orthogonal Initialization

The prevailing thinking is that orthogonal weights are crucial to enforcing dynamical isometry and speeding up training. The increase in learning speed that results from orthogonal initialization in linear networks has been well-proven. However, while the same is believed to also hold for nonlinear networks when the dynamical isometry condition is satisfied, the training dynamics behind this contention have not been thoroughly explored. In this work, we study the dynamics of ultra-wide networks across a range of architectures, including Fully Connected Networks (FCNs) and Convolutional Neural Networks (CNNs) with orthogonal initialization via neural tangent kernel (NTK). Through a series of propositions and lemmas, we prove that two NTKs, one corresponding to Gaussian weights and one to orthogonal weights, are equal when the network width is infinite. Further, during training, the NTK of an orthogonally-initialized infinite-width network should theoretically remain constant. This suggests that the orthogonal initialization cannot speed up training in the NTK (lazy training) regime, contrary to the prevailing thoughts. In order to explore under what circumstances can orthogonality accelerate training, we conduct a thorough empirical investigation outside the NTK regime. We find that when the hyper-parameters are set to achieve a linear regime in nonlinear activation, orthogonal initialization can improve the learning speed with a large learning rate or large depth.

==> On the Neural Tangent Kernel of Deep Networks with Orthogonal Initialization/neural_net.tikz <==
%\def\layersep{2.5cm}


\begin{tikzpicture}[shorten >=1pt,->,draw=black!50, node distance=1.75cm]
    \tikzstyle{every pin edge}=[<-,shorten <=1pt]
    \tikzstyle{neuron}=[circle,fill=black!25,minimum size=17pt,inner sep=0pt]
    \tikzstyle{input neuron}=[neuron, fill=green!50];
    \tikzstyle{output neuron}=[neuron, fill=red!50];
    \tikzstyle{hidden neuron}=[neuron, fill=blue!50];
    \tikzstyle{annot} = [text width=4em, text centered]

    % Draw the input layer nodes
    \foreach \name / \y in {1,...,3}
    % This is the same as writing \foreach \name / \y in {1/1,2/2,3/3,4/4}
        \node[neuron] (I-\name) at (0,-\y cm) {};

    % Draw the hidden layer nodes
    \foreach \name / \y in {1,...,4}
        \path[yshift=0.5cm]
            node[neuron] (H1-\name) at (1.5,-\y cm) {};
            
    \foreach \name / \y in {1,...,4}
	    \path[yshift=0.5cm]
		    node[neuron] (A1-\name) at (3.5,-\y cm) {};
            
    % Draw the hidden layer nodes
    \foreach \name / \y in {1,...,4}
	    \path[yshift=0.5cm]
		    node[neuron] (H2-\name) at (6.0,-\y cm) {};
		    
    \foreach \name / \y in {1,...,4}
	    \path[yshift=0.5cm]
		    node[neuron] (A2-\name) at (8.0,-\y cm) {};

    % Draw the output layer node
    \foreach \name / \y in {1,...,1}
	    \path[yshift=-1cm]
		    node[neuron] (O-\name) at (9.75,-\y cm) {};
    
%    \node[neuron,right of=A2-3] (O) {};

    % Connect every node in the input layer with every node in the
    % hidden layer.
    \foreach \source in {1,...,3}
        \foreach \dest in {1,...,4}
            \path (I-\source) edge (H1-\dest);
            
    \foreach \source in {1,...,4} 
	    \path (H1-\source) edge (A1-\source);
            
    % Connect every node in the input layer with every node in the
    % hidden layer.
    \foreach \source in {1,...,4}
	    \foreach \dest in {1,...,4}
		    \path (A1-\source) edge (H2-\dest);
		    
    \foreach \source in {1,...,4} 
	    \path (H2-\source) edge (A2-\source);

    % Connect every node in the hidden layer with the output layer
    \foreach \source in {1,...,4}
	    \foreach \dest in {1,...,1}
	        \path (A2-\source) edge (O-\dest);

    % Annotate the layers
    \node[annot,above of=H1-1, node distance=1cm] (hl1) {Activations 1};
    \node[annot,above of=A1-1, node distance=1cm] (al1) {Activities 1};
    \node[annot,above of=H2-1, node distance=1cm] (hl2) {Activations 2};
    \node[annot,above of=A2-1, node distance=1cm] (al2) {Activities 2};
    \node[annot,left of=hl1] {Inputs};
    \node[annot,right of=al2] {Output};
\end{tikzpicture}


==> neural_net.tikz <==
%\def\layersep{2.5cm}


\begin{tikzpicture}[shorten >=1pt,->,draw=black!50, node distance=1.75cm]
    \tikzstyle{every pin edge}=[<-,shorten <=1pt]
    \tikzstyle{neuron}=[circle,fill=black!25,minimum size=17pt,inner sep=0pt]
    \tikzstyle{input neuron}=[neuron, fill=green!50];
    \tikzstyle{output neuron}=[neuron, fill=red!50];
    \tikzstyle{hidden neuron}=[neuron, fill=blue!50];
    \tikzstyle{annot} = [text width=4em, text centered]

    % Draw the input layer nodes
    \foreach \name / \y in {1,...,3}
    % This is the same as writing \foreach \name / \y in {1/1,2/2,3/3,4/4}
        \node[neuron] (I-\name) at (0,-\y cm) {};

    % Draw the hidden layer nodes
    \foreach \name / \y in {1,...,4}
        \path[yshift=0.5cm]
            node[neuron] (H1-\name) at (1.5,-\y cm) {};
            
    \foreach \name / \y in {1,...,4}
	    \path[yshift=0.5cm]
		    node[neuron] (A1-\name) at (3.5,-\y cm) {};
            
    % Draw the hidden layer nodes
    \foreach \name / \y in {1,...,4}
	    \path[yshift=0.5cm]
		    node[neuron] (H2-\name) at (6.0,-\y cm) {};
		    
    \foreach \name / \y in {1,...,4}
	    \path[yshift=0.5cm]
		    node[neuron] (A2-\name) at (8.0,-\y cm) {};

    % Draw the output layer node
    \foreach \name / \y in {1,...,1}
	    \path[yshift=-1cm]
		    node[neuron] (O-\name) at (9.75,-\y cm) {};
    
%    \node[neuron,right of=A2-3] (O) {};

    % Connect every node in the input layer with every node in the
    % hidden layer.
    \foreach \source in {1,...,3}
        \foreach \dest in {1,...,4}
            \path (I-\source) edge (H1-\dest);
            
    \foreach \source in {1,...,4} 
	    \path (H1-\source) edge (A1-\source);
            
    % Connect every node in the input layer with every node in the
    % hidden layer.
    \foreach \source in {1,...,4}
	    \foreach \dest in {1,...,4}
		    \path (A1-\source) edge (H2-\dest);
		    
    \foreach \source in {1,...,4} 
	    \path (H2-\source) edge (A2-\source);

    % Connect every node in the hidden layer with the output layer
    \foreach \source in {1,...,4}
	    \foreach \dest in {1,...,1}
	        \path (A2-\source) edge (O-\dest);

    % Annotate the layers
    \node[annot,above of=H1-1, node distance=1cm] (hl1) {Activations 1};
    \node[annot,above of=A1-1, node distance=1cm] (al1) {Activities 1};
    \node[annot,above of=H2-1, node distance=1cm] (hl2) {Activations 2};
    \node[annot,above of=A2-1, node distance=1cm] (al2) {Activities 2};
    \node[annot,left of=hl1] {Inputs};
    \node[annot,right of=al2] {Output};
\end{tikzpicture}

